Content-aware Balanced Spectrum Encoding in Masked Modeling for Time Series Classification

Due to the superior ability of global dependency, transformer and its variants have become the primary choice in Masked Time-series Modeling (MTM) towards time-series classification task. In this paper, we experimentally analyze that existing transformer-based MTM methods encounter with two under-explored issues when dealing with time series data: (1) they encode features by performing long-dependency ensemble averaging, which easily results in rank collapse and feature homogenization as the layer goes deeper; (2) they exhibit distinct priorities in fitting different frequency components contained in the time-series, inevitably leading to spectrum energy imbalance of encoded feature. To tackle these issues, we propose an auxiliary content-aware balanced decoder (CBD) to optimize the encoding quality in the spectrum space within masked modeling scheme. Specifically, the CBD iterates on a series of fundamental blocks, and thanks to two tailored units, each block could progressively refine the masked representation via adjusting the interaction pattern based on local content variations of time-series and learning to recalibrate the energy distribution across different frequency components. Moreover, a dual-constraint loss is devised to enhance the mutual optimization of vanilla decoder and our CBD. Extensive experimental results on ten time-series classification datasets show that our method nearly surpasses a bunch of baselines. Meanwhile, a series of explanatory results are showcased to sufficiently demystify the behaviors of our method.

==> temp.txt <==
时间序列表征学习是时间序列分析的一个基本任务。不同于监督学习[12, 13, 15, 17]在训练时依赖人工标注标签，无监督学习充分挖掘训练数据内在的联系并学习相关语义，在表征学习领域已经展现出了优秀的性能。在诸多无监督学习策略中，掩码重建建模作为一种高效简单的学习策略，已经在自然语言[7]和图像[14]领域取得了难以比拟的建模能力。将掩码重建策略用于时间序列数据时，需要先随机掩码一部分的输入时间步，将掩码后的时间序列数据经过编码器编码后得到中间表征，再由解码器根据可见数据特征来重建不可见的数据。最近，许多研究开始尝试将掩码重建策略运用到时间序列表征上，并取得了优秀的成果[4, 8]。本文主要以时间序列分类作为表征学习的下游任务。

尽管许多工作已经致力于将时间序列表征学习与掩码重建策略相结合，但是它们都忽视了两个重要的问题：
1.特征同质化：已经有相关文献[9, 11]指出，自注意力机制往往通过执行长依赖集成平均[23](long-dependency ensemble averaging)来编码表征，这导致基于Transformer编码的特征很容易出现秩下降的现象。当处理的数据是时间序列这种存在周期性和季节性[9]等特殊性质的数据时，这种现象将更为明显。如图1-1(a)所示，我们分别展示了原始Transformer结构[28]与我们的优化网络编码得到的交互矩阵，并计算了它们各自的秩。图中折线表明，原始Transformer编码得到的特征为低秩特征，即特征的不同维度存在大量相似成分，独立性差，语义丰富性不足。同时，我们将编码器输出的特征计算交互矩阵，并以相似度0.5作为阈值进行二值化。可以发现，原始结构得到的特征同质化严重，不利于后续下游任务的性能。
